A Review of Network Evolution Towards a Smart Connected World

With the rapid innovations in technology, wireless internet-connected devices are more ubiquitous than ever and can be found in virtually every aspect of both our personal and professional lives. In this paper, we propose a comprehensive literature review that focuses on various network components that create connectivity among different devices, specifically Wireless Sensor Networks (WSNs), Radio-Frequency Identification (RFID) tags, Internet of Things (IoT) devices, and how these devices helped usher in the 4th Industrial Revolution, or Industry 4.0. This paper focuses on the protocols, architecture, uses, security concerns, and solutions used in these network technologies, as well as their differences and similarities.

==> README.txt <==
International Journal of Computer Applications (IJCA)
--------------------------------------------------------

The following files are available in the LatexSubmissionGuide-IJCA.zip archive:

Submission Guide.pdf        	- This is the PDF file of Author Guide for Template
ijcaArticle.cls           	- This is the LaTeX2e class file of IJCA Article
ijcaArticle.bst           	- This is the bibliography style file of IJCA Article
Template.tex       		- LaTeX document of sample
Submission Guide.pdf  		- This is the PDF file of sample LaTeX document of Template
BibTex-Sample.bib       	- Bibliography file for sample
IJCA-Sample-image.pdf 		- Graphics file used for pdflatex sample


Happy TeXing!!!

Editor IJCA
